Training Strategies to Handle Missing Modalities for Audio-Visual Expression Recognition

Automatic audio-visual expression recognition can play an important role in communication services such as tele-health, VOIP calls and human-machine interaction. Accuracy of audio-visual expression recognition could benefit from the interplay between the two modalities. However, most audio-visual expression recognition systems, trained in ideal conditions, fail to generalize in real world scenarios where either the audio or visual modality could be missing due to a number of reasons such as limited bandwidth, interactors' orientation, caller initiated muting. This paper studies the performance of a state-of-the art transformer when one of the modalities is missing. We conduct ablation studies to evaluate the model in the absence of either modality. Further, we propose a strategy to randomly ablate visual inputs during training at the clip or frame level to mimic real world scenarios. Results conducted on in-the-wild data, indicate significant generalization in proposed models trained on missing cues, with gains up to 17% for frame level ablations, showing that these training strategies cope better with the loss of input modalities.

==> figures/Results.csv <==
p=0.0 Audio,,"
p=0.05 Audio",,"p=0.10 Audio
",,p=0.15 Audio,,p=0.0 Video,,p=0.05 Video,,p=0.10 Video,,p=0.15 Video,,,,,,
CCC Valence,CCC Arousal,CCC Valence,CCC Arousal,CCC Valence,CCC Arousal,CCC Valence,CCC Arousal,CCC Valence,CCC Arousal,CCC Valence,CCC Arousal,CCC Valence,CCC Arousal,CCC Valence,CCC Arousal,CCC Valence,CCC Arousal,,,
1,,Single modality,-,-,0.381,0.489,-,-,-,-,-,-,-0.06,0.2842,-,-,-,-,-,-
2a,No Dropout,Eval frame level dropout,0.3932,0.5224,0.3895,0.5028,0.3913,0.5121,0.3906,0.5143,0.3905,0.5144,0.0044,0.0524,0.1132,0.2351,0.1867,0.3283,0.2315,0.3835
2b,,Eval frame level static,,,,,0.3897,0.5139,0.3903,0.5176,0.3916,0.5193,,,0.2845,0.4097,0.3448,0.4609,0.3584,0.4827
3a,Clip level dropout,Eval at frame level dropout,0.3719,0.4877,0.3493,0.4432,0.3523,0.4429,0.3494,0.449,0.3527,0.4514,0.0201,0.2234,0.0201,0.246,0.0209,0.2577,0.0009,0.2668
3b,,Eval frame level static,,,,,0.371,0.4737,0.3715,0.4803,0.3708,0.4851,,,0.1781,0.3723,0.251,0.4193,0.2761,0.4345
4a,Frame level dropout,Eval at frame level dropout,0.349,0.5268,0.3433,0.4999,0.3445,0.5144,0.3448,0.5153,0.346,0.5176,0.0096,0.057,0.2826,0.4085,0.3142,0.4676,0.3402,0.492
4b,,Eval frame level static,,,,,0.3482,0.5172,0.3478,0.5202,0.3452,0.5217,,,0.3011,0.4614,0.318,0.4869,0.3214,0.503
5a,Frame level static,Eval at frame level dropout,0.3178,0.4931,0.3131,0.4749,0.3126,0.4915,0.3172,0.4919,0.3187,0.4909,0.0036,0.0361,0.2231,0.359,0.298,0.4204,0.3154,0.4481
5b,,Eval frame level static,,,,,0.3157,0.4898,0.3174,0.4901,0.3182,0.4916,,,0.2796,0.4253,0.3101,0.4636,0.3073,0.4691

